Spectroscopic Study of Candidates for Kepler Asteroseismic Targets - Solar-Like Stars

We report spectroscopic observations of 23 candidates for Kepler asteroseismic targets and 10 other stars in the Kepler field, carried out at two observatories (see the footnote). For all these stars, we derive the radial velocities, effective temperature, surface gravity, metallicity, the projected rotational velocity, and estimate the MK type. HIP 97513 and HIP 92132 are classified as suspected new single-lined spectroscopic binaries. For 28 stars, the radial velocity is measured for the first time.

==> Table_1.txt <==

                   Table 1
  Radial velocities (in km/s) of Kepler secondary 
 asteroseismic targets. The individual values are
 not corrected for the shift between observatories.

 The code in the last column indicates if the star 
  falls onto active pixels of Kepler CCDs, ``A'',
 into the star tracker corner, ``S'', or into the
            gaps between CCDs, ``G''. 

 HIP     RA 2000      DEC 2000      HJD-2400000   R.V.    s.e.   Instrument    FoV
 ---------------------------------------------------------------------------------
 91841   18 43 28.30  +47 42 13.0   4266.5839    -18.70   0.15   FRESCO        A
 91841   18 43 28.30  +47 42 13.0   4312.4190    -18.02   0.20   FRESCO        A
 91841   18 43 28.30  +47 42 13.0   4363.3105    -17.50   0.15   FRESCO        A
 91841   18 43 28.30  +47 42 13.0   4368.6002    -18.20   0.36   Tillinghast   A

 92053   18 45 44.79  +48 23 57.6   4266.3888    -35.84   0.28   FRESCO        G

 92132   18 46 41.64  +44 41 06.5   4279.5254     -3.57   0.27   FRESCO        A
 92132   18 46 41.64  +44 41 06.5   4363.3650     -1.34   0.25   FRESCO        A

 92775   18 54 16.95  +42 59 00.4   4278.5515   -271.05   0.54   FRESCO        A

 92941   18 56 09.26  +46 39 56.5   4289.5676    -17.46   0.13   FRESCO        G

 92961   18 56 21.26  +45 30 53.1   4290.3441    -28.78   0.16   FRESCO        A
 92961   18 56 21.26  +45 30 53.1   4313.5979    -28.54   0.33   FRESCO        A

 93320   19 00 27.13  +45 41 32.1   4268.4200    -47.47   0.53   FRESCO        A
 93320   19 00 27.13  +45 41 32.1   4280.7682    -46.97   0.39   Tillinghast   A
 93320   19 00 27.13  +45 41 32.1   4286.8822    -47.02   0.37   Tillinghast   A

 93469   19 02 08.03  +38 34 12.5   4251.9712    -54.74   0.51   Tillinghast   A
 93469   19 02 08.03  +38 34 12.5   4269.3540    -55.24   0.60   FRESCO        A

 93607   19 03 45.13  +45 36 30.2   4304.3518     -2.14   0.37   FRESCO        A

 93687   19 04 43.37  +38 53 53.5   4305.3674     10.08   0.19   FRESCO        A

 93755   19 05 31.11  +47 26 57.2   4278.3714    -41.13   0.20   FRESCO        G

 93879   19 07 06.80  +45 16 39.6   4270.5562    -94.67   0.56   FRESCO        A

 94022   19 08 33.07  +37 54 57.3   4254.8466    -24.81   0.39   Tillinghast   A
 94022   19 08 33.07  +37 54 57.3   4270.4354    -24.44   0.36   FRESCO        A

 94292   19 11 32.54  +45 31 22.5   4266.4480     18.41   0.20   FRESCO        A

 94409   19 12 53.84  +42 32 56.4   4289.5133    -29.30   0.25   FRESCO        A

 94918   19 18 54.13  +43 29 46.7   4284.4256    -45.62   1.73   FRESCO        A
 94918   19 18 54.13  +43 29 46.7   4284.5394    -46.54   0.31   FRESCO        A

 94952   19 19 18.70  +40 36 08.4   4363.4119    -53.92   0.18   FRESCO        A

 94967   19 19 31.42  +45 44 51.4   4279.3855     -4.54   0.21   FRESCO        G

 94976   19 19 37.57  +46 29 39.7   4279.4517      8.92   0.23   FRESCO        A
 
 95237   19 22 36.34  +42 26 10.6   4305.5318     -3.39   0.23   FRESCO        A

 95654   19 27 24.53  +38 09 19.6   4304.4885    -29.15   0.59   FRESCO        A

 95859   19 29 48.12  +39 36 12.4   4304.3968      2.40   0.32   FRESCO        G

 95913   19 30 20.17  +39 17 41.0   4290.5081    -22.84   0.16   FRESCO        G

 96642   19 38 55.04  +42 01 24.0   4285.4440    -23.46   0.94   FRESCO        G

 96699   19 39 30.04  +51 08 15.9   4290.4452    -12.63   0.16   FRESCO        G

 96751   19 40 03.91  +40 52 02.2   4305.5757      7.38   0.18   FRESCO        A

 96846   19 41 08.37  +42 54 59.4   4305.4119    -17.42  0.10    FRESCO        A

 97247   19 45 54.34  +47 57 18.9   4285.5461     -4.81  0.19    FRESCO        A

 97439   19 48 15.45  +43 07 36.8   4267.4519     -7.19  0.44    FRESCO        A

 97513   19 49 11.14  +49 54 01.2   4304.5974     -9.92  0.13    FRESCO        A
 97513   19 49 11.14  +49 54 01.2   4363.4480     -5.56  0.16    FRESCO        A

 97576   19 49 57.75  +45 09 30.9   4289.4414    -18.77  0.13    FRESCO        G

 97671   19 50 59.50  +48 51 36.3   4279.5865    -47.26  0.16    FRESCO        G

 98793   20 03 55.17  +44 08 24.2   4252.9677     14.00   0.43   Tillinghast   A
 98793   20 03 55.17  +44 08 24.2   4266.5154     13.99   0.37   FRESCO        A


==> Table_5.txt <==
                         Table 5
Astrophysical parameters of 82 stars from the FRESCO archive, 
selected to be reference stars for the determination of the 
astrophysical parameters of the program stars. If not stated 
otherwise at the bottom of the table, the values of Teff, log g, 
and [Fe/H] are from the TGMET library of Soubiran et al. (1998)  


           HD or BD   Teff   log g     [Fe/H]
           ----------------------------------
	    3229      6161    3.62     -0.28 
	    4813      6035    4.07     -0.18 
	    9826      6059    4.03      0.02 
           12929      4425    1.65     -0.21
	   19994      6006    4.00      0.13 
           20630      5705    4.43      0.06
           22049      5156    4.59      0.04
           22484      5891    3.94     -0.11
           22796      4930    2.92     -0.23
           23249      4941    3.80     -0.20
           62509      4761    2.80      0.06
           72905      5809    4.32     -0.13
           84441      5300    2.04     -0.28
           90839      6051    4.36     -0.18
           95241      5853    3.74     -0.25
           99028      6739    3.98      0.06
           99984      6196    4.11     -0.35
          102870      5982    3.98      0.15
          107213      6089    3.94      0.18
          110380      6720    4.20     -0.07
          114710      5914    4.20      0.03
          115604      7200    3.00      0.18
          117176      5428    3.77     -0.15
          117876      4710    2.31     -0.51
          120136      6233    4.07      0.12
          121370      5943    3.38      0.20
          122563      4633    1.31     -2.60
          124850      6124    3.79     -0.17
          124897      4335    1.72     -0.47
          125111      6545    4.10     -0.17
          127243      4889    2.23     -0.80
          127665      4260    2.22     -0.17
          127986      6347    4.05     -0.03
          128167      6316    3.75     -0.53
          132254      6231    4.22      0.07
          136064      6077    3.94     -0.02
          142373      5826    3.95     -0.50
          142860      6107    3.93     -0.24
          143761      5756    4.07     -0.27
          145001      4990    2.70     -0.26
          149661      5262    4.40      0.04  
          150680      5748    3.78      0.07 
	  151044      6110    4.40     -0.02 
          151769      6435    3.80      0.00
          153597      6284    4.38     -0.17
          157214      5692    4.15     -0.35
	  157856      6330    3.91     -0.14  	 
          161074      3957    2.07     -0.02
          161096      4509    2.68      0.29
          161797      5464    3.91      0.28
	  162826      6095    4.14      0.04 
	  162880      6683    4.00     -0.65 
          164058      3982    1.95      0.21
          165908      5984    4.20     -0.53
	  167588      5894    4.13     -0.33 
          168151      6357    4.02     -0.33
          168720      3781    1.77      0.04
          168723      4807    2.83     -0.29
          175588      3346    0.72     -0.27
	  176232      7701    4.09      0.06 
	  176894      6653    4.22     -0.16 
          178089      6632    4.20      0.00
          181096      6095    3.75     -0.29
          182572      5461    4.06      0.39
	  182807      6124    4.31     -0.14 
	  184960      6249    4.36     -0.14 
          185144      5272    4.32     -0.29
          185395      6700    4.30      0.01
          186408      5737    4.17      0.13
          186791      4210    1.63     -0.29
          187691      5964    4.00      0.07
          188512      4993    3.32     -0.23
	  191195      6647    4.23     -0.07 
          197964      4670    2.93      0.10
          197989      4728    2.47     -0.18
          198084      6188    4.13      0.12
          199870      4830    2.90      0.12
	  199872      6824    4.30     -0.18 
	  200790      6025    3.88     -0.04 
          201891      5883    4.28     -1.09
          202240      7560    2.07     -0.10
	  205420      6291    4.08     -0.07 
          205512      4660    2.58      0.05
          205539      6859    4.01     -0.16
          206778      4333    1.18      0.19
          206826      6146    4.30     -0.22
	  206901      6531    3.99     -0.05 
	  207978      6127    3.85     -0.59 
          209166      7000    3.50      0.10
          210027      6496    4.25     -0.17
          210855      6176    3.81      0.21
	  215648      6033    3.88     -0.33 
          216131      4904    2.65     -0.10
          216228      4713    2.57      0.00
          216385      6076    3.80     -0.26
          217014      5721    4.22      0.20
          217107      5493    4.18      0.36
          217754      6754    3.26      0.23
	  218261      6081    4.45     -0.02 
	  218470      6407    4.07     -0.12 
          219134      4760    4.63      0.24
          219623      6013    4.09      0.01
	  220242      6808    4.06     -0.06 
	  220550      6622    3.96     -0.22 
	  221170      4685    1.55     -1.97
	  221356      6005    4.42     -0.24 
          221377      6138    3.77     -0.70
	  222368      6035    3.92     -0.19 
	  224342      5520    2.00      0.00 	
          ----------------------------------
Sources of the parameters other than Soubiran et al. (1998):

   HD                      References
  12929   Luck, R.E., and Challener, S.L., 1995, AJ 110, 2968
  22796   McWilliam, A., 1990, ApJS 74, 1075
  23249   Foy, R., and Proust, D., 1980, A&A 86, 157
  73593   Taylor, B.J., 1991, ApJS 76, 715, 
          do Nascimento, J.D.\ Jr. et al., 2003, A&A 405, 723
  84441   McWilliam, A., 1990, ApJS 74, 1075
  90839   Chen, Y.Q. et al., 2000, A&AS 141, 491
  95241   Gratton, R.G., Carretta, E., and Castelli, F., 1996, A&A 314, 191
  99028   Balachandran, S., 1990, ApJ 354, 310
  99984   Balachandran, S., 1990, ApJ 354, 310
 110380   Boesgaard, A.M., and Tripicco, M.J., 1986, ApJ 303, 724
 115604   Valdes, F. et al., 2004, ApJS 152, 251
 121370   Gratton, R.G., Carretta, E., and Castelli, F., 1996, A&A 314, 191
 125111   Boesgaard, A.M., and Tripicco, M.J., 1986, ApJ 303, 724
 127665   McWilliam, A., 1990, ApJS 74, 1075
 127986   Balachandran, S., 1990, ApJ 354, 310
 132254   Chen, Y.Q. et al., 2000, A&AS 141, 491
 136064   Gratton, R.G., Carretta, E., and Castelli, F., 1996, A&A 314, 191
 145001   McWilliam, A., 1990, ApJS 74, 1075
 151044   Sanahuja B., Schaerer D., Soubiran C., Vilchez-Gomez R. 2003, A&A  402, 433
 151769   Edvardsson, B. et al., 1993, A&A 275, 101
 153597   Edvardsson, B. et al., 1993, A&A 275, 101
 157856   Sanchez-Blazquez P., Peletier R.F., Jimenez-Vicente J., Cardiel N., Cenarro A.J., Falcon-Barroso J., Gorgas J., Selam S., Vazdekis A. 2006, MNRAS 371, 703
 162826   Holmberg J., Nordstroem B., and Andersen J. 2007, A&A 475, 519
          Philip A.G.D., Egret D. 1980, A&A Suppl. Ser. 40, 199 
 162880   Holmberg J., Nordstroem B., and Andersen J. 2007, A&A 475, 519
 167588   Valdes F., Gupta R., Rose J.A., Singh H.P., and Bell D.J. 2004, ApJS 152, 251         
 168151   Fuhrmann, K., 1998, A&A 338, 161
 176232   Prugniel P., Soubiran C, Koleva M., and Le Borgne D. 2007, astro-ph/0703658 
 176894   Holmberg J., Nordstroem B., and Andersen J. 2007, A&A 475, 519
          Allende Prieto C., and Lambert D.L. 1999, A&A 352, 555
 178089   Boesgaard, A.M., and Tripicco, M.J., 1986, ApJ 303, 724
 182807   Holmberg J., Nordstroem B., and Andersen J. 2007, A&A 475, 519
          Allende Prieto C., and Lambert D.L. 1999, A&A 352, 555
 184960   Le Borgne J.-F., Bruzual G., Pello R., Lancon A., Rocca-Volmerange B., Sanahuja B., Schaerer D., Soubiran C., and Vilchez-Gomez R. 2003, A&A 402, 433
 185395   Cunha, K. et al., 2000, ApJ 530, 939
 186791   McWilliam, A., 1990, ApJS 74, 1075
 191195   Lambert D.L., and Reddy B.E. 2004, MNRAS 349, 757
 198084   Edvardsson, B. et al., 1993, A&A 275, 101
 199872   Holmberg J., Nordstroem B., and Andersen J. 2007, A&A 475, 519
          Allende Prieto C., and Lambert D.L. 1999, A&A 352, 555
 210027   Chen, Y.Q. et al., 2000, A&AS 141, 491
 210855   Fuhrmann, K., 1998, A&A 338, 161
 202240   Gray, R.O., Graham, P.W., and Hoyt, S.R., 2001, AJ 121, 2159
 205420   Lambert D.L., and Reddy B.E. 2004, MNRAS 349, 757
 205539   Nordstrom, B. et al., 2004, A&A 418, 989 
 206826   Boesgaard, A.M., and Lavery, R.J., 1986, ApJ 309, 762
 206901   Holmberg J., Nordstroem B., and Andersen J. 2007, A&A 475, 519
          Cayrel de Strobel G., Soubiran C., and Ralite N. 2001, A&A 373, 159         
 209166   Berthet, S., 1991, A&A 251, 171
 218261   Holmberg J., Nordstroem B., and Andersen J. 2007, A&A 475, 519
          Marsakov V.A., and Shevelev Yu.G. 1995, Bull. Inf. CDS 47, 13 
 218470   Cayrel de Strobel G., Soubiran C., and Ralite N. 2001, A&A 373, 159
 220242   Holmberg J., Nordstroem B., and Andersen J. 2007, A&A 475, 519
          Allende Prieto C., and Lambert D.L. 1999, A&A 352, 555
 220550   Holmberg J., Nordstroem B., and Andersen J. 2007, A&A 475, 519
          Allende Prieto C., and Lambert D.L. 1999, A&A 352, 555
 221356   Soubiran C., and Girard P. 2005 A&A 438, 139
 224342   Clem J.L., Vandenberg D.A., Grundahl F., and Bell R.A. 2004 AJ 127, 1227

